Optimizing Photovoltaic Panel Quantity for Water Distribution Networks

The paper introduces a procedure for determining an approximation of the optimal amount of photovoltaics (PVs) for powering water distribution networks (WDNs) through grid-connected PVs. The procedure aims to find the PV amount minimizing the total expected cost of the WDN over the lifespan of the PVs. The approach follows an iterative process, starting with an initial estimate of the PV quantity, and then calculating the total cost of WDN operation. To calculate the total cost of the WDN, we sample PV power profiles that represent the future production based on a probabilistic PV production model. Simulations are conducted assuming these sampled PV profiles power the WDN, and pump flow rates are determined using a control method designed for PV-powered WDNs. Following the simulations, the overall WDN cost is calculated. Since we lack access to derivative information, we employ the derivative-free Nelder-Mead method for iteratively adjusting the PV quantity to find an approximation of the optimal value. The procedure is applied for the WDN of Randers, a Danish town. By determining an approximation of the optimal quantity of PVs, we observe a 14.5\% decrease in WDN costs compared to the scenario without PV installations, assuming a 25 year lifespan for the PV panels.

==> figures/network.tikz <==
\begin{tikzpicture}
    \begin{scope}[transparency group]
        \begin{scope}[blend mode=multiply]
            \node[inner sep=0pt] (russell) at (0,0)
            {\includegraphics[width=15cm]{figures/network.png}};
            \draw[color=red!200, fill=red!90,  very thick]  plot[smooth, tension=.7] coordinates {(-4.83,4.33) (-1.9159,1.666) (-0.8333, 0.4998)   (-0.1666, 0.4165) (0.7497, 0.4998) (1.3328, 1.666) (0.9996, 3.332) (3.332, 2.2491) (3.9984, 2.9988) (3.9984, 4.998) (-1.666, 6.664) (-4.8314,4.3316)};
            \draw[color=green!200, fill=green!30,  very thick]  plot[smooth, tension=.7] coordinates {(7.3304, 2.8322) (2.3324, 1.3328) (1.1662, 0.833)  (0.9996, 0.4998) (-0.833, 0.4998) (-1.9159,1.666) (-3.4986, 2.9988) (-2.1658, 0) (1.3328, -0.9996) (7.497, 2.3324) (7.1638, 2.8322)  };
        \end{scope}
    \end{scope}
     \node (p1) at (6,2.1){};
     \filldraw[blue] ($(p1)$) circle (7pt) node[anchor=west]{};
    \filldraw[blue, very thick] ($(p1)+(0,0.05)$) rectangle ($(p1)+(0.6,0.25)$);

    \node (p2) at (3.3,-2.45){};
     \filldraw[blue] ($(p2)$) circle (7pt) node[anchor=west]{};
    \filldraw[blue, very thick] ($(p2)+(0,0.05)$) rectangle ($(p2)+(0.6,0.25)$);

    \node (p3) at (4.4,1.5){};
     \filldraw[blue] ($(p3)$) circle (7pt) node[anchor=west]{};
    \filldraw[blue, very thick] ($(p3)+(0,0.05)$) rectangle ($(p3)+(0.6,0.25)$);

    \node (p4) at (-3.2,0.3){};
     \filldraw[blue] ($(p4)$) circle (7pt) node[anchor=west]{};
    \filldraw[blue, very thick] ($(p4)+(0,0.05)$) rectangle ($(p4)+(0.6,0.25)$);

    \node (p5) at (-2.5,1.5){};
     \filldraw[red] ($(p5)$) circle (7pt) node[anchor=west]{};
    \filldraw[red, very thick] ($(p5)+(0,0.05)$) rectangle ($(p5)+(0.6,0.25)$);

    \node (p6) at (2,1){};
     \filldraw[red] ($(p6)$) circle (7pt) node[anchor=west]{};
    \filldraw[red, very thick] ($(p6)+(0,0.05)$) rectangle ($(p6)+(0.6,0.25)$);

    \node (t1) at (-1.6,1.5){};
     \filldraw[yellow, very thick] ($(t1)+(0,0.05)$) rectangle ($(t1)+(0.5,0.15)$);
    \filldraw[yellow, very thick] ($(t1)+(0.22,0.05)$) rectangle ($(t1)+(0.28,-0.4)$);

    \node (t2) at (-1,1.5){};
     \filldraw[yellow, very thick] ($(t2)+(0,0.05)$) rectangle ($(t2)+(0.5,0.15)$);
    \filldraw[yellow, very thick] ($(t2)+(0.22,0.05)$) rectangle ($(t2)+(0.28,-0.4)$);

    \filldraw[yellow, very thick] ($(t2)+(-0.3,-0.15)$) rectangle ($(t2)+(0.3,-0.25)$);

    \node (t3) at (0,1.12){};
     \filldraw[yellow, very thick] ($(t3)+(0,0.05)$) rectangle ($(t3)+(0.5,0.15)$);
    \filldraw[yellow, very thick] ($(t3)+(0.22,0.05)$) rectangle ($(t3)+(0.28,-0.4)$);
    
    \node[text=red, ] at (3,6.5) {\LARGE High Zone};
    \node[text=green, ] at (6.3,3.3) {\LARGE Low Zone};
\end{tikzpicture}

==> figures/overall.tikz <==
\begin{tikzpicture}
    \node[virtual] (in) at (-14,0) {};
    \node[virtual] (in2) at (14,-3) {};
    \node (naveq) [pvmodel]  {PV Power Model};
    \node (control) [pvmodel] at (0,-3) {Stochastic Controller};
    % Note the use of \path instead of \node at ... below. 
    \path (naveq.180)+(-6,0) node (gyros) [sensor] {Physical Pv Model};
    \path (naveq.180)+(-6,+3.9) node (Nelder) [pvmodel] {Nelder Mead};
    \path (naveq.180)+(-5,-3) node (Model) [sensor] {WDN Model};
    % Unfortunately we cant use the convenient \path (fromnode) -- (tonode) 
    % syntax here. This is because TikZ draws the path from the node centers
    % and clip the path at the node boundaries. We want horizontal lines, but
    % the sensor and naveq blocks aren't aligned horizontally. Instead we use
    % the line intersection syntax |- to calculate the correct coordinate
    \draw [->]  (in.east) -- (gyros.west) node[pos=0.5, above]{Weather Measurements};
    \draw [->]  (gyros) -- node [above] {Synthetic PV Power Data} 
    (naveq.west |- gyros) node[pos=1.15, above]{Fit Model};
    % We could simply have written (gyros) .. (naveq.140). However, it's
    % best to avoid hard coding coordinates
    \node (Sim) at (-7.5,-6) {\Large \textbf{Simulate Network}};
    \node (PvProc) at (-12,1.9) {\Large \textbf{PV Data Generation}};
    \draw [->] (Nelder.south) -| (gyros.north) node[pos=0.55,right](NeldQ) {PV Quantity} ;
    
    \draw [->] (naveq.east) -- node {} ++(0.2,0cm) -- node {} ++(0,+1.5cm) -- node {} ++(-7.7,0) node[pos=0.4,above] { Future PV samples} |- node {} ++(+0.18,-2.1cm) node[pos=1,right](pvPred) {Predict};
   \draw [->] (pvPred) -| (control.north) node[pos=0.8,right] {PV Projections} node[pos=1,right](predictions){};
   \draw [->] (Model.east) -- (control.west) node[pos=0.5,above] {Current Tank Levels};
    \draw [->] (control.east) -- node {} ++(0.2,0cm) -- node {} ++(0,-2cm) -- node {} ++(-14,0) node[pos=0.4,above] {Pump Flow Rates} |- (Model.west);
     \begin{pgfonlayer}{background}
        % Compute a few helper coordinates
        \path (Model.west |- control.north)+(-0.8,0.3) node (a) {};
        \path (control.south -| control.east)+(+0.4,-2.5) node (b) {};
        \path[fill=yellow!20,rounded corners, draw=black!50, dashed] 
            (a) rectangle (b) ;
    \end{pgfonlayer}
    \begin{pgfonlayer}{background}
        % Compute a few helper coordinates
        \path (gyros.west |- naveq.north)+(-3.5,1.3) node (c) {};
        \path (naveq.south -| naveq.east)+(+0.4,-0.2) node (d) {};
        \path[fill=blue!20,rounded corners, draw=black!50, dashed] 
            (c) rectangle (d) ;
    \end{pgfonlayer}
     \draw [->] (a.west)+(0,-2.5) -- node {} ++(-5,-2.5cm) node[pos=0.4,above] { Network Cost} |- node {} ++(+2.3,+7.6cm) node[pos=1,right](neldUpd){Update PV Quantity};
     %\draw [-] (neldUpd)  -|(Nelder.south);
     
    % Now it's time to draw the colored IMU and INS rectangles.
    % To draw them behind the blocks we use pgf layers. This way we  
    % can use the above block coordinates to place the backgrounds   
   
\end{tikzpicture}

